Dynamical Evolution of Voids with Surrounding Gravitational Tidal Field

The void ellipticity distribution today can be well explained by the tidal field. Going a step further from the overall distribution, we investigate individuality on the tidal response of void shape in non-linear dynamical evolution. We perform an N-body simulation and trace individual voids using particle ID. The voids are defined based on Voronoi tessellation and watershed algorithm, using public code VIDE. A positive correlation is found between the time variation of void ellipticity and tidal field around a void if the void maintains its constituent particles. Such voids tend to have smaller mass densities. Conversely, not a few voids significantly deform by particle exchange, rather than the tidal field. Those voids may prevent us from correctly proving a quadrupole field of gravity out of a void shape.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
